Search for a scalar partner of the top quark in the jets plus missing transverse momentum final state at $\sqrt{s}$=13 TeV with the ATLAS detector

A search for pair production of a scalar partner of the top quark in events with four or more jets plus missing transverse momentum is presented. An analysis of 36.1 fb$^{-1}$ of $\sqrt{s}$=13 TeV proton-proton collisions collected using the ATLAS detector at the LHC yields no significant excess over the expected Standard Model background. To interpret the results a simplified supersymmetric model is used where the top squark is assumed to decay via $\tilde{t}_1 \rightarrow t^{(*)} \tilde\chi^0_1$ and $\tilde{t}_1\rightarrow b\tilde\chi^\pm_1 \rightarrow b W^{(*)} \tilde\chi^0_1$, where $\tilde\chi^0_1$ ($\chi^\pm_1$) denotes the lightest neutralino (chargino). Exclusion limits are placed in terms of the top-squark and neutralino masses. Assuming a branching ratio of 100% to $t \tilde\chi^0_1$, top-squark masses in the range 450-950 GeV are excluded for $\tilde\chi^0_1$ masses below 160 GeV. In the case where $m_{\tilde{t}_1}\sim m_t+m_{\tilde\chi^0_1}$, top-squark masses in the range 235-590 GeV are excluded.

==> Metadata.txt <==
Title: Search for a scalar partner of the top quark in the jets plus missing transverse momentum final state at $\sqrt{s}$=13 TeV with the ATLAS detector
Authors: ATLAS Collaboration
Report-no: CERN-PH-2017-162
Commnets: 57 pages in total, author list starts on page 40, 12 figures, 14 tables, JHEP 12 (2017) 085, all figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2016-15

A search for pair production of a scalar partner of the top quark in events with four or more jets plus missing transverse momentum is presented. An analysis of 36.1 fb$^{-1}$ of $\sqrt{s}$=13 TeV proton--proton collisions collected using the ATLAS detector at the LHC yields no significant excess over the expected Standard Model background. To interpret the results a simplified supersymmetric model is used where the top squark is assumed to decay via $\tilde{t}_1 \rightarrow t^{(*)} \tilde\chi^0_1$ and $\tilde{t}_1\rightarrow b\tilde\chi^\pm_1 \rightarrow b  W^{(*)} \tilde\chi^0_1$, where $\tilde\chi^0_1$ ($\chi^\pm_1$) denotes the lightest neutralino (chargino). Exclusion limits are placed in terms of the top-squark and neutralino masses. Assuming a branching ratio of 100\% to $t \tilde\chi^0_1$, top-squark masses in the range 450--1000 GeV are excluded for $\tilde\chi^0_1$ masses below 160 GeV. In the case where $m_{\tilde{t}_1}\sim m_t+m_{\tilde\chi^0_1}$, top-squark masses in the range 235--590 GeV are excluded.

